A Labeled Array Distance Metric for Measuring Image Segmentation Quality

This work introduces two new distance metrics for comparing labeled arrays, which are common outputs of image segmentation algorithms. Each pixel in an image is assigned a label, with binary segmentation providing only two labels ('foreground' and 'background'). These can be represented by a simple binary matrix and compared using pixel differences. However, many segmentation algorithms output multiple regions in a labeled array. We propose two distance metrics, named LAD and MADLAD, that calculate the distance between two labeled images. By doing so, the accuracy of different image segmentation algorithms can be evaluated by measuring their outputs against a 'ground truth' labeling. Both proposed metrics, operating with a complexity of $O(N)$ for images with $N$ pixels, are designed to quickly identify similar labeled arrays, even when different labeling methods are used. Comparisons are made between images labeled manually and those labeled by segmentation algorithms. This evaluation is crucial when searching through a space of segmentation algorithms and their hyperparameters via a genetic algorithm to identify the optimal solution for automated segmentation, which is the goal in our lab, SEE-Insight. By measuring the distance from the ground truth, these metrics help determine which algorithm provides the most accurate segmentation.

==> CREADY.TXT <==
---ELECTRONIC LETTERS ON COMPUTER VISION AND IMAGE ANALYSIS (ELCVIA)---
                    *** CAMERA READY VERSION  ***


When your article is accepted, ELCVIA Board will give you
the following information which you must fill to make 
the Camera  Ready version:


* LATEX 2e, LATEX 2.09 VERSIONS:

    1) Volume, Number, Initial and Final pages, Year

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%-------------------------------------------------------------------
\newcommand{\vol}{0}            % Number of Volume (default 0)
\newcommand{\num}{0}            % Number (default 0)
\setcounter{page}{1}            % First page (default 1)
\newcommand{\begpag}{\thepage}  
\newcommand{\finpag}{7}         % Last Page
\newcommand{\yearp}{2000}       % Year of the issue (default 2000)
%-------------------------------------------------------------------


    2) Name of Associate Editor of your article (Initial surname and Name)

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%--------------------------------------------------------------------
% name of Associate Editor given when article is accepted
\footnote[0]{\noindent Recommended for acceptance by $<$name$>$} 
%--------------------------------------------------------------------


    3) Received, revision (optional) and accepted dates.

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%------------------------------------------------------------------
% Received, revised and accepted dates
\centerline{\small Received 1 January 2000; revised 1 January 2000; 
accepted 1 January 2000}

You must insert the name given by ELCVIA board in format initial surname
and name (example: E. Marti)



* WORD VERSION: You must change in .doc file

   1) Volume, Number, Initial and Final pages, Year

   2) Name of Associate Editor of your article (Initial surname and Name)
You must insert the name given by ELCVIA board in format initial surname
and name (example: E. Marti)

   3) Received, revision (optional) and accepted dates.


* LATEX and WORD versions:

You can insert some footnotes in the first page after the "Correspondence to"
footnote but before "Recommended for acceptance...".


For any questions, problems or coments send an E-mail to: 
elcvia@cvc.uab.es with subject: 'Article Formats'.


                             Bellaterra, SEPTEMBER 2002


==> README.TXT <==

---ELECTRONIC LETTERS ON COMPUTER VISION AND IMAGE ANALYSIS (ELCVIA)---


* ELCVIA STYLE FILES IN LATEX 2e ----------------------------------

  - ELCVIA.STY: Style file (margins, captions, etc.),
               which use the style file ARTCAST.CLS

  - ARTiCLE.CLS: Standard style file in Latex2e.

  - ARTICLE.STY: Standard style file in Latex2e used with
                  'ARTICLE.CLS'.

  - ELCVIA2e.TEX: Sample file of ELCVIA article in Latex2e.

  - ELCVIA2e.PDF: Sample file of ELCVIA article in PDF format.

  - PSFIG.STY: Style file which allows to include EPS files
                in Latex files using

           \psfig{figure=file.eps,width=10cm} or
           \psfig{figure=file.eps,height=4cm}


* ELCVIA STYLE FILES IN LATEX 2.09 --------------------------------

  - ELCVIA.STY: Style File (margins, captions, etc.),
               which use the style file ARTICLE.STY

  - ELCVIA209.TEX: Sample file of ELCVIA article in Latex 2.09.

  - ELCVIA209.PDF: Sample file of ELCVIA article in PDF format.

  - PSFIG.STY: Style file which allows to include EPS files
                in Latex files using

           \psfig{figure=file.eps,width=10cm} or
           \psfig{figure=file.eps,height=4cm}

  - CREADY.TXT: Intructions to Camera Ready Format when the article
                is accepted.

  - README.STY: This file


* ELCVIA STYLE FILES IN WORD 2000 ----------------------------------

  - ELCVIA.DOC: Sample file of ELCVIA article in Word 2000

  - ELCVIA.PDF: Sample file of ELCVIA article in PDF format.

  - ELCVIA.DOT: ELCVIA Standard style file in Word 2000.


For any questions, problems or coments send an E-mail to: 
elcvia@cvc.uab.es with subject: 'Article Formats'.


                             Bellaterra, SEPTEMBER 2002

